High-order $L^2$-Galerkin schemes for the decoupled potential integral equations

We prove Sobolev space well-posedness of the decoupled potential integral equations. Using basic pseudo-differential techniques, discrete stability is obtained for the standard $L^2$-pairing, and we deduce spectral convergence for high-order schemes employing discontinuous basis functions, or with additional element-wise tangential continuity imposed in the vectorial part of the system. The schemes are shown to be much better conditioned than a mature commercial EFIE/CFIE solver. In many cases appearing almost independent of wavenumber, mesh density, and the order.

==> condition.dat <==
k c_efie_order_2 c_efie_order_4 c_efie_order_6 c_cfie_order_2 c_cfie_order_4 c_cfie_order_6 c_vdpie_order_2 c_vdpie_order_4 c_vdpie_order_6 c_vdpie_break_order_2 c_vdpie_break_order_4 c_vdpie_break_order_6
 5.99211245e-06 5.39476531e+09 2.20278323e+15 5.02211761e+15 1.11984330e+07 5.69578048e+08 2.51950490e+09 6.62223064e+01 2.02428095e+02 4.21264517e+02 1.23041635e+01 1.23120553e+01 1.23114839e+01
 6.46933518e-06 2.39927475e+09 6.62803970e+15 4.80045402e+16 1.08696700e+07 4.14488512e+08 1.92892019e+09 6.62223064e+01 2.02428095e+02 4.21264517e+02 1.23041635e+01 1.23120553e+01 1.23114839e+01
 6.98456480e-06 4.36520858e+09 1.50246626e+15 4.16562677e+15 9.00372500e+06 5.19015840e+08 4.61583309e+09 6.62223064e+01 2.02428095e+02 4.21264517e+02 1.23041635e+01 1.23120553e+01 1.23114839e+01
 7.54082825e-06 1.06226698e+10 3.39597803e+15 1.50592162e+16 7.93243250e+06 7.07640064e+08 7.62093773e+09 6.62223064e+01 2.02428095e+02 4.21264517e+02 1.23041634e+01 1.23120553e+01 1.23114839e+01
 8.14139352e-06 2.11765888e+09 9.39392133e+15 5.29846063e+15 7.53667800e+06 7.55060672e+08 6.88808243e+09 6.62223064e+01 2.02428095e+02 4.21264517e+02 1.23041634e+01 1.23120553e+01 1.23114839e+01
 8.78978890e-06 2.00978048e+09 1.03987024e+15 1.89035920e+16 7.32820600e+06 6.77340224e+08 5.66605363e+09 6.62223064e+01 2.02428095e+02 4.21264517e+02 1.23041634e+01 1.23120553e+01 1.23114839e+01
 9.48982368e-06 4.04127898e+09 6.57502799e+15 1.07257993e+16 6.24073250e+06 4.20354528e+08 2.15043558e+09 6.62223064e+01 2.02428095e+02 4.21264517e+02 1.23041634e+01 1.23120553e+01 1.23114839e+01
 1.02456105e-05 1.98698854e+09 2.27895662e+15 2.24153055e+16 6.14294350e+06 2.06562192e+08 8.24139110e+09 6.62223064e+01 2.02428095e+02 4.21264517e+02 1.23041634e+01 1.23120553e+01 1.23114839e+01
 1.10615895e-05 2.13266534e+09 1.77761985e+15 1.01147554e+16 5.37123200e+06 1.45247344e+08 3.39907430e+09 6.62223064e+01 2.02428095e+02 4.21264517e+02 1.23041634e+01 1.23120553e+01 1.23114839e+01
 1.19425546e-05 1.55718771e+09 5.10392009e+15 5.89766602e+15 5.28817950e+06 1.95911248e+08 1.71849766e+09 6.62223064e+01 2.02428095e+02 4.21264517e+02 1.23041633e+01 1.23120553e+01 1.23114839e+01
 1.28936814e-05 1.03985162e+10 2.25667353e+15 1.46374203e+16 4.72649400e+06 7.07050000e+07 1.32433690e+09 6.62223064e+01 2.02428095e+02 4.21264517e+02 1.23041633e+01 1.23120553e+01 1.23114839e+01
 1.39205576e-05 2.25079040e+09 3.39440800e+16 1.32601424e+16 4.45024200e+06 1.07550584e+08 1.97025306e+09 6.62223064e+01 2.02428095e+02 4.21264517e+02 1.23041633e+01 1.23120553e+01 1.23114839e+01
 1.50292162e-05 1.46117120e+09 3.70887713e+15 7.37153720e+15 3.85305250e+06 7.37967680e+07 1.63605171e+09 6.62223064e+01 2.02428095e+02 4.21264517e+02 1.23041633e+01 1.23120553e+01 1.23114839e+01
 1.62261703e-05 2.56825702e+09 4.37592260e+15 1.60800150e+16 3.53270800e+06 5.18774600e+07 1.81527066e+09 6.62223064e+01 2.02428095e+02 4.21264517e+02 1.23041632e+01 1.23120553e+01 1.23114839e+01
 1.75184520e-05 1.29789734e+09 3.78470800e+15 7.29551413e+15 3.22999375e+06 4.69283080e+07 2.34051584e+09 6.62223064e+01 2.02428095e+02 4.21264517e+02 1.23041632e+01 1.23120553e+01 1.23114839e+01
 1.89136534e-05 2.95405875e+09 5.54244753e+15 5.20435253e+15 3.09113950e+06 3.54702760e+07 8.66055232e+08 6.62223064e+01 2.02428095e+02 4.21264517e+02 1.23041632e+01 1.23120553e+01 1.23114839e+01
 2.04199711e-05 2.25149824e+09 2.79044213e+15 3.42623312e+15 2.91953075e+06 3.90780520e+07 1.23498650e+09 6.62223064e+01 2.02428095e+02 4.21264517e+02 1.23041631e+01 1.23120553e+01 1.23114839e+01
 2.20462547e-05 1.09313362e+10 5.08219937e+15 5.19313354e+15 2.68666950e+06 3.17905260e+07 5.05494912e+08 6.62223064e+01 2.02428095e+02 4.21264517e+02 1.23041631e+01 1.23120553e+01 1.23114839e+01
 2.38020586e-05 4.22284800e+09 1.42438376e+15 4.71865293e+15 2.45449025e+06 3.97159440e+07 1.42744525e+09 6.62223064e+01 2.02428095e+02 4.21264517e+02 1.23041630e+01 1.23120553e+01 1.23114839e+01
 2.56976978e-05 1.79219494e+09 6.28907068e+15 9.95180644e+15 2.31002525e+06 2.71850040e+07 5.01892384e+08 6.62223064e+01 2.02428095e+02 4.21264517e+02 1.23041630e+01 1.23120553e+01 1.23114839e+01
 2.77443092e-05 2.51645005e+09 5.78180230e+15 8.59225012e+15 2.13307275e+06 2.45669640e+07 8.25530112e+08 6.62223064e+01 2.02428096e+02 4.21264517e+02 1.23041629e+01 1.23120553e+01 1.23114839e+01
 2.99539164e-05 1.67303693e+09 1.52157882e+16 1.00255016e+16 1.90647075e+06 1.77051620e+07 9.97155072e+08 6.62223064e+01 2.02428096e+02 4.21264517e+02 1.23041629e+01 1.23120553e+01 1.23114839e+01
 3.23395008e-05 1.47891750e+09 4.92752256e+15 8.16367466e+15 1.81223450e+06 1.62892150e+07 6.76221632e+08 6.62223064e+01 2.02428096e+02 4.21264517e+02 1.23041628e+01 1.23120553e+01 1.23114839e+01
 3.49150774e-05 1.36982682e+09 5.28195937e+15 8.36756749e+15 1.63248838e+06 1.65398000e+07 3.05956064e+08 6.62223065e+01 2.02428096e+02 4.21264517e+02 1.23041628e+01 1.23120553e+01 1.23114839e+01
 3.76957777e-05 8.64022336e+08 4.57178707e+15 4.41911172e+15 1.52406900e+06 1.31052780e+07 4.80221632e+08 6.62223065e+01 2.02428096e+02 4.21264517e+02 1.23041627e+01 1.23120553e+01 1.23114839e+01
 4.06979380e-05 6.62521395e+09 4.43296433e+15 2.77230626e+16 1.42046187e+06 1.29342940e+07 6.79004480e+07 6.62223065e+01 2.02428096e+02 4.21264517e+02 1.23041626e+01 1.23120553e+01 1.23114840e+01
 4.39391957e-05 6.13139814e+09 5.91242191e+15 7.37213312e+15 1.30898088e+06 1.19266010e+07 8.08408640e+07 6.62223065e+01 2.02428096e+02 4.21264518e+02 1.23041625e+01 1.23120553e+01 1.23114840e+01
 4.74385932e-05 1.62484634e+09 3.25629173e+15 1.16882961e+16 1.21779000e+06 1.03133140e+07 1.26872736e+08 6.62223065e+01 2.02428096e+02 4.21264518e+02 1.23041625e+01 1.23120553e+01 1.23114840e+01
 5.12166890e-05 1.64909517e+09 2.01561688e+15 7.04261357e+15 1.13036625e+06 9.61452500e+06 5.18708160e+07 6.62223065e+01 2.02428096e+02 4.21264518e+02 1.23041624e+01 1.23120553e+01 1.23114840e+01
 5.52956793e-05 2.17187379e+09 1.58378530e+15 9.79087187e+15 1.06460288e+06 9.46197100e+06 8.93929680e+07 6.62223065e+01 2.02428096e+02 4.21264518e+02 1.23041623e+01 1.23120553e+01 1.23114840e+01
 5.96995277e-05 3.68522726e+09 3.58719883e+15 7.86176798e+15 9.81398375e+05 8.85261400e+06 4.27326280e+07 6.62223065e+01 2.02428096e+02 4.21264518e+02 1.23041622e+01 1.23120553e+01 1.23114840e+01
 6.44541067e-05 3.23031066e+09 6.51171320e+15 1.98953000e+16 8.99244563e+05 8.02057900e+06 4.51081160e+07 6.62223065e+01 2.02428096e+02 4.21264518e+02 1.23041620e+01 1.23120553e+01 1.23114840e+01
 6.95873489e-05 1.35057293e+09 4.35682690e+15 6.80279118e+15 8.28813000e+05 6.80500400e+06 4.17938720e+07 6.62223065e+01 2.02428096e+02 4.21264518e+02 1.23041619e+01 1.23120553e+01 1.23114840e+01
 7.51294119e-05 4.11568000e+09 2.81683685e+15 5.48732753e+15 7.72518312e+05 6.48644200e+06 3.82781440e+07 6.62223066e+01 2.02428096e+02 4.21264518e+02 1.23041618e+01 1.23120553e+01 1.23114840e+01
 8.11128549e-05 2.35199590e+09 3.95112215e+15 5.17311577e+15 7.15489875e+05 6.05308450e+06 2.31316400e+07 6.62223066e+01 2.02428096e+02 4.21264518e+02 1.23041616e+01 1.23120554e+01 1.23114841e+01
 8.75728302e-05 2.88994406e+09 2.01514577e+15 2.10142377e+16 6.58281750e+05 5.53864400e+06 2.21082980e+07 6.62223066e+01 2.02428096e+02 4.21264518e+02 1.23041615e+01 1.23120554e+01 1.23114841e+01
 9.45472896e-05 6.84040141e+09 2.07102571e+15 4.18071768e+15 6.09327875e+05 5.06708250e+06 2.32512960e+07 6.62223066e+01 2.02428096e+02 4.21264519e+02 1.23041613e+01 1.23120554e+01 1.23114841e+01
 1.02077208e-04 3.21118003e+09 1.40797564e+15 5.48784937e+15 5.66101437e+05 4.66108000e+06 1.78337640e+07 6.62223067e+01 2.02428096e+02 4.21264519e+02 1.23041611e+01 1.23120554e+01 1.23114841e+01
 1.10206822e-04 2.55912371e+09 4.30183468e+15 3.45400545e+15 5.23692531e+05 4.40140700e+06 1.60897710e+07 6.62223067e+01 2.02428096e+02 4.21264519e+02 1.23041609e+01 1.23120554e+01 1.23114842e+01
 1.18983894e-04 3.30249856e+09 1.19919232e+15 4.55641914e+15 4.86094031e+05 3.87124200e+06 1.72881620e+07 6.62223067e+01 2.02428096e+02 4.21264519e+02 1.23041607e+01 1.23120554e+01 1.23114842e+01
 1.28459988e-04 2.78291738e+09 2.09319338e+15 1.17479339e+16 4.49315344e+05 3.64836725e+06 1.56732000e+07 6.62223068e+01 2.02428097e+02 4.21264520e+02 1.23041605e+01 1.23120554e+01 1.23114842e+01
 1.38690775e-04 2.29428685e+09 1.23552854e+15 2.77612325e+15 4.15307250e+05 3.41873000e+06 1.31960010e+07 6.62223069e+01 2.02428097e+02 4.21264520e+02 1.23041603e+01 1.23120555e+01 1.23114843e+01
 1.49736360e-04 2.39880422e+09 1.93353562e+15 1.39923581e+16 3.85319250e+05 3.25883850e+06 1.21189280e+07 6.62223069e+01 2.02428097e+02 4.21264520e+02 1.23041600e+01 1.23120555e+01 1.23114843e+01
 1.61661636e-04 1.38690202e+09 1.49782797e+15 3.94323712e+15 3.55828531e+05 2.90365500e+06 1.10367520e+07 6.62223070e+01 2.02428097e+02 4.21264521e+02 1.23041597e+01 1.23120555e+01 1.23114843e+01
 1.74536663e-04 1.47220352e+09 7.84323627e+15 8.59729241e+15 3.31345031e+05 2.73425175e+06 9.75112500e+06 6.62223071e+01 2.02428098e+02 4.21264522e+02 1.23041595e+01 1.23120555e+01 1.23114844e+01
 1.88437080e-04 2.85553690e+09 2.94867544e+15 6.06526262e+15 3.06467406e+05 2.54226375e+06 9.38728100e+06 6.62223072e+01 2.02428098e+02 4.21264522e+02 1.23041591e+01 1.23120556e+01 1.23114845e+01
 2.03444552e-04 1.52002483e+09 1.82363130e+15 7.21060584e+15 2.84308375e+05 2.33726200e+06 8.71091700e+06 6.62223074e+01 2.02428098e+02 4.21264523e+02 1.23041588e+01 1.23120556e+01 1.23114845e+01
 2.19647246e-04 2.66337766e+09 1.89500292e+16 8.65315866e+15 2.63668594e+05 2.15087125e+06 8.35105350e+06 6.62223075e+01 2.02428099e+02 4.21264524e+02 1.23041585e+01 1.23120557e+01 1.23114846e+01
 2.37140352e-04 2.76860544e+09 8.39454445e+14 9.96665200e+15 2.44066531e+05 2.00934575e+06 7.31784600e+06 6.62223077e+01 2.02428099e+02 4.21264525e+02 1.23041581e+01 1.23120557e+01 1.23114847e+01
 2.56026641e-04 9.77966182e+09 1.88538434e+15 4.44763406e+15 2.25157859e+05 1.83697975e+06 6.65481400e+06 6.62223079e+01 2.02428100e+02 4.21264527e+02 1.23041577e+01 1.23120558e+01 1.23114848e+01
 2.76417068e-04 1.94002598e+09 7.40106752e+09 4.11051268e+15 2.08790859e+05 1.70934625e+06 6.35169250e+06 6.62223081e+01 2.02428101e+02 4.21264528e+02 1.23041572e+01 1.23120559e+01 1.23114849e+01
 2.98431426e-04 4.91649997e+09 1.79236139e+15 4.76935878e+15 1.93549812e+05 1.58558625e+06 5.62517600e+06 6.62223084e+01 2.02428102e+02 4.21264530e+02 1.23043275e+01 1.23120519e+01 1.23114811e+01
 3.22199047e-04 4.01930982e+09 7.35312829e+14 4.82081195e+15 1.79252453e+05 1.46638162e+06 5.46899450e+06 6.62223088e+01 2.02428093e+02 4.21264532e+02 1.23042995e+01 1.23120516e+01 1.23114815e+01
 3.47859565e-04 2.05263834e+09 5.12261085e+14 1.71817107e+15 1.65856375e+05 1.35981713e+06 4.86701800e+06 6.62222242e+01 2.02428095e+02 4.21266576e+02 1.23043881e+01 1.23120513e+01 1.23114821e+01
 3.75563734e-04 5.96811008e+09 1.68379136e+10 3.21645896e+10 1.53987141e+05 1.26029150e+06 4.51984600e+06 6.62222288e+01 2.02428109e+02 4.21266586e+02 1.23043958e+01 1.23120489e+01 1.23114828e+01
 4.05474312e-04 2.23223578e+09 8.36471792e+14 4.59149613e+15 1.42311750e+05 1.17295162e+06 4.21319350e+06 6.62222319e+01 2.02428037e+02 4.21266634e+02 1.23043954e+01 1.23120491e+01 1.23114831e+01
 4.37767024e-04 3.19273114e+09 5.58716995e+14 3.74315205e+15 1.32056984e+05 1.08981150e+06 3.79850350e+06 6.62222325e+01 2.02428039e+02 4.21266638e+02 1.23043447e+01 1.23120494e+01 1.23114819e+01
 4.72631586e-04 1.47178227e+09 3.82301918e+14 4.04358393e+15 1.22130914e+05 1.00238525e+06 3.55858100e+06 6.62222332e+01 2.02428060e+02 4.21266643e+02 1.23043090e+01 1.23120485e+01 1.23114822e+01
 5.10272825e-04 1.68836723e+09 2.52607611e+10 3.22204930e+15 1.13285281e+05 9.31415625e+05 3.35760975e+06 6.62222341e+01 2.02428062e+02 4.21266648e+02 1.23043084e+01 1.23120488e+01 1.23114825e+01
 5.50911880e-04 1.80567245e+09 4.70451732e+10 4.99675955e+10 1.04867984e+05 8.61246938e+05 3.12250100e+06 6.62222350e+01 2.02428065e+02 4.21266654e+02 1.23043077e+01 1.23120505e+01 1.23114829e+01
 5.94787504e-04 3.75401216e+09 1.68913910e+10 1.68208099e+15 9.71412266e+04 7.93469438e+05 2.85435125e+06 6.62222361e+01 2.02428070e+02 4.21266662e+02 1.23043070e+01 1.23120453e+01 1.23114834e+01
 6.42157463e-04 2.13678246e+09 1.30931098e+10 1.33718733e+15 8.98979453e+04 7.43577563e+05 2.63034875e+06 6.62222374e+01 2.02428074e+02 4.21266670e+02 1.23043182e+01 1.23120452e+01 1.23114845e+01
 6.93300051e-04 2.30620698e+09 5.85817088e+10 9.77189885e+14 8.33376406e+04 6.86464375e+05 2.41313350e+06 6.62222394e+01 2.02428078e+02 4.21266612e+02 1.23043209e+01 1.23120443e+01 1.23114859e+01
 7.48515727e-04 1.22554458e+09 1.38198569e+10 1.34510182e+11 7.71917969e+04 6.31830750e+05 2.24579550e+06 6.62222412e+01 2.02428084e+02 4.21266624e+02 1.23042977e+01 1.23120450e+01 1.23114861e+01
 8.08128881e-04 1.97548544e+09 2.04023972e+10 1.61295094e+15 7.15533906e+04 5.85356375e+05 2.08624962e+06 6.62222282e+01 2.02428086e+02 4.21266609e+02 1.23042969e+01 1.23120457e+01 1.23114869e+01
 8.72489735e-04 1.41163750e+09 1.22396068e+10 1.46159294e+15 6.61849844e+04 5.44532875e+05 1.94933725e+06 6.62222307e+01 2.02428094e+02 4.21266625e+02 1.23042962e+01 1.23120466e+01 1.23114879e+01
 9.41976404e-04 4.12774938e+09 1.57921434e+10 3.73819023e+10 6.12937031e+04 5.01448156e+05 1.79272763e+06 6.62222335e+01 2.02428102e+02 4.21266643e+02 1.23042954e+01 1.23120476e+01 1.23114890e+01
 1.01699712e-03 3.93026790e+09 1.15804733e+10 5.73956301e+10 5.67553828e+04 4.67207500e+05 1.64925488e+06 6.62222375e+01 2.02428113e+02 4.21266674e+02 1.23042947e+01 1.23120488e+01 1.23114904e+01
 1.09799262e-03 4.76800973e+09 1.85937080e+10 1.98237602e+11 5.25994844e+04 4.32121969e+05 1.52591550e+06 6.62222413e+01 2.02428124e+02 4.21266698e+02 1.23042941e+01 1.23120502e+01 1.23114919e+01
 1.18543875e-03 2.14539136e+09 5.34193510e+09 2.53279007e+10 4.87394805e+04 4.00484250e+05 1.41168537e+06 6.62222458e+01 2.02428138e+02 4.21266727e+02 1.23042934e+01 1.23120518e+01 1.23114936e+01
 1.27984924e-03 7.96198848e+08 1.56366234e+10 1.09131416e+11 4.51528789e+04 3.71026625e+05 1.30391675e+06 6.62222511e+01 2.02428154e+02 4.21266760e+02 1.23043120e+01 1.23120539e+01 1.23114992e+01
 1.38177876e-03 1.47160115e+09 1.43445023e+10 2.01662280e+10 4.18167383e+04 3.42624031e+05 1.21499162e+06 6.62222573e+01 2.02428173e+02 4.21266799e+02 1.23043116e+01 1.23120561e+01 1.23115015e+01
 1.49182614e-03 8.83217600e+08 9.00522496e+09 2.82540339e+10 3.87273242e+04 3.17489000e+05 1.12143450e+06 6.62222644e+01 2.02428195e+02 4.21266844e+02 1.23043114e+01 1.23120591e+01 1.23115042e+01
 1.61063788e-03 1.35723840e+09 2.51327324e+10 2.28717384e+10 3.58762969e+04 2.94721594e+05 1.04428513e+06 6.62222727e+01 2.02428220e+02 4.21266897e+02 1.23043113e+01 1.23120615e+01 1.23115073e+01
 1.73891201e-03 4.86784704e+08 5.79220582e+09 6.21126656e+10 3.32119102e+04 2.72628594e+05 9.70446750e+05 6.62222823e+01 2.02428250e+02 4.21266959e+02 1.23043115e+01 1.23120650e+01 1.23115110e+01
 1.87740213e-03 1.44704653e+09 4.58556570e+09 5.75332557e+10 3.07686875e+04 2.52380047e+05 8.92183688e+05 6.62222936e+01 2.02428284e+02 4.21267031e+02 1.23043120e+01 1.23120690e+01 1.23115152e+01
 2.02692185e-03 2.89431475e+09 1.34843034e+10 1.64634307e+10 2.85018926e+04 2.34344547e+05 8.29985750e+05 6.62223067e+01 2.02428322e+02 4.21267114e+02 1.23043129e+01 1.23120737e+01 1.23115201e+01
 2.18834959e-03 1.04429146e+09 1.11643904e+10 8.34752102e+10 2.63949512e+04 2.16921281e+05 7.68000938e+05 6.62223220e+01 2.02428364e+02 4.21267212e+02 1.23043142e+01 1.23120791e+01 1.23115258e+01
 2.36263373e-03 6.08205632e+08 5.70038989e+09 1.89310484e+10 2.44476719e+04 2.00805828e+05 7.10496187e+05 6.62223399e+01 2.02428419e+02 4.21267325e+02 1.23043161e+01 1.23120855e+01 1.23115324e+01
 2.55079818e-03 1.39690470e+09 5.38197094e+09 2.81002598e+10 2.26484727e+04 1.86112031e+05 6.59726438e+05 6.62223607e+01 2.02428482e+02 4.21267458e+02 1.23043188e+01 1.23120929e+01 1.23115401e+01
 2.75394838e-03 5.43366720e+08 6.19343411e+09 1.91875891e+10 2.09800625e+04 1.72276375e+05 6.09615375e+05 6.62223849e+01 2.02428557e+02 4.21267612e+02 1.23043178e+01 1.23121015e+01 1.23115491e+01
 2.97327784e-03 2.84331168e+08 8.39279002e+09 2.78765928e+11 1.94289023e+04 1.59505359e+05 5.64000625e+05 6.62224132e+01 2.02428643e+02 4.21267792e+02 1.23043240e+01 1.23121115e+01 1.23115599e+01
 3.21007509e-03 5.66426368e+08 7.46806426e+09 2.28701573e+10 1.79896914e+04 1.47778422e+05 5.24454125e+05 6.62224461e+01 2.02428744e+02 4.21268002e+02 1.23043297e+01 1.23121232e+01 1.23115720e+01
 3.46573131e-03 3.48069504e+08 6.80475802e+09 2.13549588e+10 1.66648730e+04 1.36986359e+05 4.83482219e+05 6.62224845e+01 2.02428861e+02 4.21268245e+02 1.23043368e+01 1.23121368e+01 1.23115860e+01
 3.74174846e-03 9.24113536e+08 8.87112602e+09 1.32599460e+10 1.54387842e+04 1.26809133e+05 4.48705562e+05 6.62225292e+01 2.02428998e+02 4.21268530e+02 1.23043457e+01 1.23121527e+01 1.23116023e+01
 4.03974811e-03 4.94374688e+08 2.37969126e+09 1.02772664e+10 1.43008086e+04 1.17321609e+05 4.14877344e+05 6.62225814e+01 2.02429159e+02 4.21268863e+02 1.23043566e+01 1.23121712e+01 1.23116213e+01
 4.36148099e-03 3.31489984e+08 5.16904704e+09 3.54145239e+10 1.32436426e+04 1.08845164e+05 3.85386781e+05 6.62226422e+01 2.02429345e+02 4.21269250e+02 1.23043700e+01 1.23121928e+01 1.23116434e+01
 4.70883727e-03 1.90992864e+08 3.27352934e+09 1.38241260e+10 1.22682373e+04 1.00763797e+05 3.55364844e+05 6.62227131e+01 2.02429562e+02 4.21269701e+02 1.23043863e+01 1.23122179e+01 1.23116690e+01
 5.08385763e-03 1.63937984e+08 1.16760566e+10 1.79017277e+10 1.13633740e+04 9.33058281e+04 3.30066500e+05 6.62227957e+01 2.02429815e+02 4.21270227e+02 1.23044060e+01 1.23122472e+01 1.23116989e+01
 5.48874530e-03 1.47888768e+08 4.76105882e+09 1.12900178e+10 1.05240674e+04 8.64116094e+04 3.05513344e+05 6.62228920e+01 2.02430109e+02 4.21270843e+02 1.23044308e+01 1.23122813e+01 1.23117337e+01
 5.92587896e-03 1.19526680e+08 4.55378637e+09 1.28103465e+10 9.74633203e+03 8.00210469e+04 2.82543375e+05 6.62230042e+01 2.02430453e+02 4.21271557e+02 1.23044595e+01 1.23123212e+01 1.23117742e+01
 6.39782673e-03 3.12027600e+07 3.80221210e+09 1.06284042e+10 9.02733301e+03 7.41227422e+04 2.62424156e+05 6.62231351e+01 2.02430853e+02 4.21272390e+02 1.23044938e+01 1.23123676e+01 1.23118213e+01
 6.90736129e-03 3.61452600e+07 2.82856781e+09 4.68852613e+10 8.36175488e+03 6.87017734e+04 2.43155453e+05 6.62232876e+01 2.02431320e+02 4.21273365e+02 1.23045346e+01 1.23124216e+01 1.23118761e+01
 7.45747610e-03 2.12252180e+07 4.50359962e+09 1.15952824e+10 7.74570801e+03 6.35969453e+04 2.25216250e+05 6.62234654e+01 2.02431864e+02 4.21274497e+02 1.23045835e+01 1.23124846e+01 1.23119400e+01
 8.05140306e-03 1.42730110e+07 2.05830861e+09 7.10392832e+09 7.17418262e+03 5.88877500e+04 2.08168609e+05 6.62236726e+01 2.02432498e+02 4.21275817e+02 1.23046417e+01 1.23125581e+01 1.23120143e+01
 8.69263144e-03 1.99541360e+07 2.41286605e+09 4.06943642e+09 6.64499219e+03 5.45857695e+04 1.92997469e+05 6.62239141e+01 2.02433237e+02 4.21277355e+02 1.23047109e+01 1.23126437e+01 1.23121009e+01
 9.38492842e-03 1.47994210e+07 1.79824742e+09 7.95077478e+09 6.15480664e+03 5.05668281e+04 1.78785875e+05 6.62241957e+01 2.02434098e+02 4.21279147e+02 1.23047925e+01 1.23127434e+01 1.23122018e+01
 1.01323612e-02 9.31149500e+06 1.03178925e+09 6.44912077e+09 5.70108594e+03 4.68131328e+04 1.65571016e+05 6.62245239e+01 2.02435102e+02 4.21281237e+02 1.23048896e+01 1.23128597e+01 1.23123192e+01
 1.09393208e-02 8.63026600e+06 1.05301338e+09 1.44499313e+10 5.28048437e+03 4.33671992e+04 1.53332375e+05 6.62249064e+01 2.02436272e+02 4.21283672e+02 1.23050044e+01 1.23129953e+01 1.23124560e+01
 1.18105483e-02 7.08914500e+06 4.81702554e+09 4.95928781e+09 4.89074316e+03 4.01695469e+04 1.42094281e+05 6.62253524e+01 2.02437637e+02 4.21286511e+02 1.23051400e+01 1.23131533e+01 1.23126154e+01
 1.27511618e-02 5.78394900e+06 7.44150592e+08 2.40988058e+09 4.53016943e+03 3.72047109e+04 1.31603922e+05 6.62258722e+01 2.02439227e+02 4.21289821e+02 1.23052999e+01 1.23133374e+01 1.23128010e+01
 1.37666875e-02 5.70898550e+06 4.83632608e+08 3.14367309e+09 4.19554053e+03 3.44607930e+04 1.21804148e+05 6.62264781e+01 2.02441080e+02 4.21293679e+02 1.23054882e+01 1.23135520e+01 1.23130172e+01
 1.48630915e-02 4.49471900e+06 9.41684544e+08 9.77425101e+09 3.88629565e+03 3.19203359e+04 1.12966789e+05 6.62271843e+01 2.02443241e+02 4.21298175e+02 1.23057101e+01 1.23138022e+01 1.23132691e+01
 1.60468152e-02 3.94628875e+06 3.74653875e+09 4.63957914e+09 3.60216528e+03 2.98059492e+04 1.04344039e+05 6.62331738e+01 2.02438418e+02 4.22658635e+02 1.23062167e+01 1.23134205e+01 1.23138521e+01
 1.73248127e-02 3.39500950e+06 3.40663040e+08 2.16661120e+09 3.33651196e+03 2.76111367e+04 9.66109922e+04 6.62341336e+01 2.02441354e+02 4.22664765e+02 1.23065219e+01 1.23137630e+01 1.23141930e+01
 1.87045923e-02 2.76575625e+06 2.58300944e+08 2.93467136e+09 3.09037207e+03 2.55730742e+04 8.95001328e+04 6.62352524e+01 2.02444776e+02 4.22671910e+02 1.23068805e+01 1.23141620e+01 1.23145903e+01
 2.01942600e-02 2.51202500e+06 1.66278016e+08 2.80980531e+09 2.86247754e+03 2.36822031e+04 8.28563203e+04 6.62365566e+01 2.02448765e+02 4.22680240e+02 1.23073018e+01 1.23146269e+01 1.23150533e+01
 2.18025676e-02 2.02359175e+06 2.08273856e+08 6.95906048e+09 2.65121362e+03 2.19390508e+04 7.67718516e+04 6.62380769e+01 2.02453416e+02 4.22689950e+02 1.23077963e+01 1.23151685e+01 1.23155928e+01
 2.35389638e-02 1.73931525e+06 7.78358400e+07 2.12829786e+09 2.45569336e+03 2.03184062e+04 7.11706328e+04 6.62398492e+01 2.02458836e+02 4.22701269e+02 1.23083763e+01 1.23157996e+01 1.23162217e+01
 2.54136497e-02 1.49313950e+06 6.01157920e+07 1.65659622e+09 2.27450415e+03 1.88195996e+04 6.58720859e+04 6.62419152e+01 2.02465156e+02 4.22714464e+02 1.23090563e+01 1.23165350e+01 1.23169547e+01
 2.74376389e-02 1.29566475e+06 3.53796000e+07 1.46993165e+09 2.10674976e+03 1.74307559e+04 6.10248555e+04 6.62443236e+01 2.02472523e+02 4.22729847e+02 1.23098533e+01 1.23173919e+01 1.23178090e+01
 2.96228224e-02 1.09862600e+06 2.59980960e+07 1.17799258e+09 1.95125403e+03 1.61468994e+04 5.65143125e+04 6.62471314e+01 2.02481111e+02 4.22747779e+02 1.23107871e+01 1.23183904e+01 1.23188048e+01
 3.19820378e-02 9.47505125e+05 2.54055960e+07 6.21174592e+08 1.80737219e+03 1.49552119e+04 5.23714727e+04 6.62504047e+01 2.02491123e+02 4.22768685e+02 1.23118805e+01 1.23195542e+01 1.23199655e+01
 3.45291455e-02 8.10826250e+05 1.88877560e+07 5.31529728e+08 1.67401208e+03 1.38517012e+04 4.84831250e+04 6.62542208e+01 2.02502795e+02 4.22793058e+02 1.23131606e+01 1.23209104e+01 1.23213186e+01
 3.72791094e-02 6.94376375e+05 1.54727580e+07 1.01380371e+09 1.55052222e+03 1.28295234e+04 4.49074922e+04 6.62586699e+01 2.02516403e+02 4.22821473e+02 1.23146588e+01 1.23224911e+01 1.23228958e+01
 4.02480855e-02 5.88802125e+05 1.28217920e+07 3.27116128e+08 1.43613574e+03 1.18842930e+04 4.15913281e+04 6.62638571e+01 2.02532269e+02 4.22854603e+02 1.23164118e+01 1.23243335e+01 1.23247344e+01
 4.34535162e-02 5.10719844e+05 1.15209750e+07 4.06667424e+08 1.33025354e+03 1.10065469e+04 3.85243516e+04 6.62699051e+01 2.02550768e+02 4.22893230e+02 1.23184623e+01 1.23264811e+01 1.23268779e+01
 4.69142332e-02 4.37099938e+05 9.57111200e+06 1.18698080e+08 1.23211011e+03 1.01951777e+04 3.56857891e+04 6.62769571e+01 2.02572338e+02 4.22938270e+02 1.23208604e+01 1.23289845e+01 1.23293769e+01
 5.06505681e-02 3.75970688e+05 7.72153450e+06 1.00443760e+08 1.14119141e+03 9.44248438e+03 3.30571094e+04 6.62851801e+01 2.02597489e+02 4.22990788e+02 1.23236644e+01 1.23319029e+01 1.23322906e+01
 5.46844714e-02 3.20614750e+05 6.55944150e+06 7.81907680e+07 1.05702307e+03 8.74576758e+03 3.06190117e+04 6.62947691e+01 2.02626819e+02 4.23052030e+02 1.23269427e+01 1.23353054e+01 1.23356879e+01
 5.90396422e-02 2.77035219e+05 5.78082350e+06 5.60447240e+07 9.79019897e+02 8.10085449e+03 2.83565625e+04 6.63059517e+01 2.02661022e+02 4.23123450e+02 1.23307748e+01 1.23392725e+01 1.23396495e+01
 6.37416666e-02 2.36980937e+05 4.86706200e+06 4.10783280e+07 9.06803223e+02 7.50354590e+03 2.62713691e+04 6.63189567e+01 2.02697329e+02 4.23195421e+02 1.23352539e+01 1.23438981e+01 1.23442692e+01
 6.88181689e-02 2.02551625e+05 4.11411525e+06 3.26898060e+07 8.39904236e+02 6.94986475e+03 2.43273203e+04 6.63341681e+01 2.02743854e+02 4.23292570e+02 1.23404885e+01 1.23492924e+01 1.23496571e+01
 7.42989730e-02 1.74304938e+05 3.54687025e+06 2.77764800e+07 7.77941223e+02 6.43745850e+03 2.25338379e+04 6.63519115e+01 2.02798123e+02 4.23405889e+02 1.23466058e+01 1.23555836e+01 1.23559413e+01
 8.02162783e-02 1.49582172e+05 3.05947900e+06 2.20148260e+07 7.20558350e+02 5.96275635e+03 2.08728711e+04 6.63726102e+01 2.02861431e+02 4.23538081e+02 1.23537544e+01 1.23629216e+01 1.23632717e+01
 8.66048486e-02 1.28245094e+05 2.59023200e+06 1.85514880e+07 6.67399841e+02 5.52248926e+03 1.93337207e+04 6.63967586e+01 2.02935290e+02 4.23692305e+02 1.23621077e+01 1.23714816e+01 1.23718236e+01
 9.35022162e-02 1.10005336e+05 2.21345650e+06 1.70307640e+07 6.18045410e+02 5.10944092e+03 1.79021973e+04 6.64237271e+01 2.02938603e+02 4.23379084e+02 1.23718720e+01 1.23815048e+01 1.23818207e+01
 1.00948903e-01 9.43754453e+04 1.91550187e+06 1.38237130e+07 5.72439209e+02 4.73240625e+03 1.65807188e+04 6.64566052e+01 2.03039122e+02 4.23588819e+02 1.23832775e+01 1.23931565e+01 1.23934634e+01
 1.08988657e-01 8.09525703e+04 1.63074150e+06 1.04564860e+07 5.30207153e+02 4.38340332e+03 1.53599512e+04 6.64949743e+01 2.03156429e+02 4.23833581e+02 1.23966059e+01 1.24067541e+01 1.24070514e+01
 1.17668712e-01 6.94219062e+04 1.40489187e+06 9.66595400e+06 4.91088989e+02 4.05998511e+03 1.42265391e+04 6.65397555e+01 2.03293339e+02 4.24119246e+02 1.24121821e+01 1.24226251e+01 1.24229118e+01
 1.27040062e-01 5.96866445e+04 1.20940825e+06 8.02655350e+06 4.54852905e+02 3.76040942e+03 1.31764375e+04 6.65920241e+01 2.03453140e+02 4.24452673e+02 1.24303860e+01 1.24411522e+01 1.24414276e+01
 1.37157763e-01 5.11645781e+04 1.02845175e+06 7.17601200e+06 4.21290863e+02 3.48306543e+03 1.22056611e+04 6.66530346e+01 2.03639665e+02 4.24841864e+02 1.24516621e+01 1.24627829e+01 1.24630461e+01
 1.48081257e-01 4.38972773e+04 8.94516625e+05 6.09519200e+06 3.90201447e+02 3.22608936e+03 1.13042285e+04 6.67242489e+01 2.03857386e+02 4.25296145e+02 1.24765299e+01 1.24880406e+01 1.24882906e+01
 1.59874718e-01 3.76306641e+04 7.61999687e+05 5.23713150e+06 3.61410034e+02 2.98814282e+03 1.04703555e+04 6.68073688e+01 2.04111504e+02 4.25826372e+02 1.25055965e+01 1.25175365e+01 1.25177721e+01
 1.72607431e-01 3.22583086e+04 6.63475375e+05 4.43459450e+06 3.33907806e+02 2.76930664e+03 9.70067090e+03 6.68996855e+01 2.04339677e+02 4.26963749e+02 1.25395981e+01 1.25520497e+01 1.25522580e+01
 1.86354201e-01 2.76903242e+04 5.68176063e+05 3.78665775e+06 3.09264069e+02 2.56497583e+03 8.98518555e+03 6.70128545e+01 2.04685569e+02 4.27686585e+02 1.25793010e+01 1.25922745e+01 1.25924676e+01
 2.01195788e-01 2.37561582e+04 4.87882375e+05 3.25431325e+06 2.86437592e+02 2.37573120e+03 8.32279492e+03 6.71448425e+01 2.05088979e+02 4.28529621e+02 1.26256972e+01 1.26392486e+01 1.26394252e+01
 2.17219387e-01 2.03708750e+04 4.18828031e+05 2.75692250e+06 2.65292664e+02 2.20050195e+03 7.70803467e+03 6.72986951e+01 2.05559215e+02 4.29512309e+02 1.26799009e+01 1.26940938e+01 1.26942525e+01
 2.34519133e-01 1.74725508e+04 3.59887156e+05 2.37179675e+06 2.45708313e+02 2.03818286e+03 7.13999609e+03 6.74779013e+01 2.06106941e+02 4.30656937e+02 1.27431994e+01 1.27581061e+01 1.27582452e+01
 2.53196664e-01 1.49880996e+04 3.08571812e+05 2.02997512e+06 2.27566422e+02 1.88784021e+03 6.61304883e+03 6.76864362e+01 2.06744307e+02 4.31988895e+02 1.28170723e+01 1.28327749e+01 1.28328928e+01
 2.73361706e-01 1.28534443e+04 2.64053312e+05 1.74313938e+06 2.10760422e+02 1.74855762e+03 6.12533008e+03 6.79287989e+01 2.07485066e+02 4.33536923e+02 1.29032078e+01 1.29198003e+01 1.29198948e+01
 2.95132730e-01 1.10254355e+04 2.26249219e+05 1.49823425e+06 1.95194321e+02 1.61954553e+03 5.67344092e+03 6.82100445e+01 2.08344669e+02 4.35333313e+02 1.30035127e+01 1.30211023e+01 1.30211713e+01
 3.18637637e-01 9.45325879e+03 1.94611125e+05 1.28076375e+06 1.80774597e+02 1.50005200e+03 5.25504785e+03 6.85358035e+01 2.09340331e+02 4.37414036e+02 1.31201090e+01 1.31388184e+01 1.31388592e+01
 3.44014518e-01 8.10752393e+03 1.66908406e+05 1.10698750e+06 1.67416824e+02 1.38941528e+03 4.86721631e+03 6.89122855e+01 2.10491033e+02 4.39818764e+02 1.32553073e+01 1.32752764e+01 1.32752858e+01
 3.71412460e-01 6.95298437e+03 1.43018703e+05 9.41378563e+05 1.55042770e+02 1.28691357e+03 4.50817529e+03 6.93462593e+01 2.11817473e+02 4.42590746e+02 1.34115371e+01 1.34329240e+01 1.34328986e+01
 4.00992424e-01 5.96108789e+03 1.22781383e+05 8.12155062e+05 1.43580048e+02 1.19196619e+03 4.17552002e+03 6.98450022e+01 2.13341901e+02 4.45776485e+02 1.35912051e+01 1.36141868e+01 1.36141224e+01
 4.32928189e-01 5.11132178e+03 1.05384258e+05 6.96127500e+05 1.32960129e+02 1.10402173e+03 3.86754712e+03 7.04162066e+01 2.15087842e+02 4.49425143e+02 1.37964318e+01 1.38212018e+01 1.38210937e+01
 4.67407378e-01 4.38164404e+03 9.03769453e+04 5.97562438e+05 1.23122009e+02 1.02258173e+03 3.58222217e+03 7.10678308e+01 2.17079638e+02 4.53587588e+02 1.40285894e+01 1.40553502e+01 1.40551929e+01
 5.04632551e-01 3.75520508e+03 7.75180078e+04 5.11069906e+05 1.14007721e+02 9.47131348e+02 3.31797607e+03 7.18078766e+01 2.19341767e+02 4.58314981e+02 1.42875213e+01 1.43164687e+01 1.43162562e+01
 5.44822405e-01 3.21844458e+03 6.65187734e+04 4.39590437e+05 1.05562134e+02 8.77252014e+02 3.07315259e+03 7.26440728e+01 2.21897882e+02 4.63656753e+02 1.45702786e+01 1.46015698e+01 1.46012957e+01
 5.88213052e-01 2.75779834e+03 5.70616172e+04 3.76406688e+05 9.77380219e+01 8.12529602e+02 2.84648486e+03 7.35834389e+01 2.24769474e+02 4.69657818e+02 1.48691702e+01 1.49028672e+01 1.49025254e+01
 6.35059409e-01 2.36238330e+03 4.89346133e+04 3.22892094e+05 9.04878235e+01 7.52574890e+02 2.63645557e+03 7.46317011e+01 2.27974088e+02 4.76354851e+02 1.51689717e+01 1.52049479e+01 1.52045339e+01
 6.85636695e-01 2.02351379e+03 4.19724375e+04 2.77087031e+05 8.37691269e+01 6.97035034e+02 2.44186914e+03 7.57925261e+01 2.31522986e+02 4.83771392e+02 1.54434195e+01 1.54812224e+01 1.54807353e+01
 7.40242049e-01 1.73263696e+03 3.60036211e+04 2.37752281e+05 7.75432129e+01 6.45604065e+02 2.26169189e+03 7.70665386e+01 2.35418141e+02 4.91911565e+02 1.56519071e+01 1.56905908e+01 1.56900365e+01
 7.99196271e-01 1.48305908e+03 3.08737637e+04 2.03667891e+05 7.17729111e+01 5.97958679e+02 2.09482617e+03 7.84500827e+01 2.39648449e+02 5.00752170e+02 1.57388100e+01 1.57768020e+01 1.57761969e+01
 8.62845716e-01 1.26920227e+03 2.68481523e+04 1.75991203e+05 6.65315857e+01 5.54679749e+02 1.94315063e+03 7.99343787e+01 2.44470447e+02 5.10687608e+02 1.56391914e+01 1.56742297e+01 1.56738097e+01
 9.31564318e-01 1.08549438e+03 2.30257363e+04 1.51150187e+05 6.15647850e+01 5.13737122e+02 1.79974231e+03 8.15009338e+01 2.49266693e+02 5.20708062e+02 1.52966808e+01 1.53264448e+01 1.53260367e+01
 1.00575579e+00 9.27921692e+02 1.97468281e+04 1.29523859e+05 5.69598694e+01 4.75814301e+02 1.66692322e+03 8.31339422e+01 2.54270868e+02 5.31164229e+02 1.47122388e+01 1.47348881e+01 1.47345163e+01
 1.08585601e+00 7.92762024e+02 1.69346523e+04 1.11086016e+05 5.26897316e+01 4.40686523e+02 1.54389880e+03 8.49332138e+01 2.59840248e+02 5.42819809e+02 1.41824138e+01 1.41982476e+01 1.41979122e+01
 1.17233556e+00 6.76804260e+02 1.45199678e+04 9.52986328e+04 4.87297249e+01 4.08151031e+02 1.42992505e+03 8.67392378e+01 2.65444420e+02 5.54552643e+02 1.34016773e+01 1.34097578e+01 1.34094828e+01
 1.26570250e+00 5.77318298e+02 1.24473896e+04 8.17185938e+04 4.50570297e+01 3.78008545e+02 1.32434961e+03 8.84970989e+01 2.70917968e+02 5.66017996e+02 1.30977929e+01 1.31721116e+01 1.31722644e+01
 1.36650535e+00 4.91992218e+02 1.06712383e+04 7.00720703e+04 4.25759735e+01 3.50089508e+02 1.22656885e+03 9.01360168e+01 2.76047137e+02 5.76770211e+02 1.39358896e+01 1.40280173e+01 1.40280914e+01
 1.47533632e+00 4.18817719e+02 9.14733105e+03 6.00914336e+04 4.37408104e+01 3.24226624e+02 1.13601196e+03 9.15677209e+01 2.80564728e+02 5.86251996e+02 1.47408301e+01 1.48506180e+01 1.48505908e+01
 1.59283478e+00 3.56060669e+02 7.83964063e+03 5.15185508e+04 4.49078293e+01 3.00269043e+02 1.05210791e+03 9.26856519e+01 2.84147433e+02 5.93788788e+02 1.53852230e+01 1.55073272e+01 1.55071851e+01
 1.71969104e+00 3.32887054e+02 6.70890283e+03 4.41494687e+04 4.60377350e+01 2.78272186e+02 9.74372070e+02 9.33666112e+01 2.86403805e+02 5.98970611e+02 1.56739227e+01 1.57945618e+01 1.57944152e+01
 1.85665036e+00 3.37136841e+02 5.74785205e+03 3.78459766e+04 4.70767365e+01 2.57697266e+02 9.02374146e+02 9.34705860e+01 2.86940132e+02 6.00161835e+02 1.53913712e+01 1.54894763e+01 1.54893004e+01
 2.00451738e+00 3.38236572e+02 4.92342334e+03 3.24465195e+04 4.79744682e+01 2.38635574e+02 8.35674255e+02 9.28538038e+01 2.85298110e+02 5.96810046e+02 1.44273236e+01 1.44838494e+01 1.44836928e+01
 2.16416078e+00 3.35365936e+02 4.21615332e+03 2.78030684e+04 4.86750412e+01 2.20976929e+02 7.73887451e+02 9.13802403e+01 2.81062767e+02 5.88043057e+02 1.35378718e+01 1.37236743e+01 1.37239570e+01
 2.33651849e+00 3.27649292e+02 3.60930469e+03 2.38271465e+04 4.91255150e+01 2.04614883e+02 7.16645081e+02 8.89489431e+01 2.73918807e+02 5.73201988e+02 1.38091349e+01 1.40293792e+01 1.40296064e+01
 2.52260307e+00 3.14206482e+02 3.08875513e+03 2.04142188e+04 4.92832375e+01 1.89456940e+02 6.63621582e+02 8.55391692e+01 2.63796164e+02 5.52138039e+02 1.36990091e+01 1.39288812e+01 1.39290320e+01
 2.72350776e+00 2.94230804e+02 2.64191797e+03 1.74858203e+04 4.91323624e+01 1.75368103e+02 6.14460205e+02 8.12842619e+01 2.51046308e+02 5.25596345e+02 1.29754045e+01 1.31644717e+01 1.31645428e+01
 2.94041287e+00 2.67109009e+02 2.25882739e+03 1.49736182e+04 4.87188301e+01 1.62356827e+02 5.68944336e+02 7.65801855e+01 2.36987401e+02 4.96306759e+02 1.15561092e+01 1.16530532e+01 1.16530662e+01
 3.17459270e+00 2.38168961e+02 1.93015222e+03 1.28185664e+04 4.99863014e+01 1.58054413e+02 5.26768005e+02 7.21648294e+01 2.23846291e+02 4.68945012e+02 1.08191205e+01 1.11655992e+01 1.11663933e+01
 3.42742304e+00 2.33670471e+02 1.86566711e+03 1.09951797e+04 5.09667931e+01 1.61226318e+02 4.87570038e+02 6.89007097e+01 2.14390861e+02 4.49231399e+02 1.07157742e+01 1.10809701e+01 1.10817064e+01
 3.70038924e+00 2.22261566e+02 1.78352466e+03 9.40487207e+03 5.11861000e+01 1.62329315e+02 4.51372009e+02 6.71897906e+01 2.09750950e+02 4.39711803e+02 1.03866346e+01 1.06693168e+01 1.06699172e+01
 3.99509497e+00 2.02781082e+02 1.63845984e+03 8.04102881e+03 5.12833595e+01 1.63915695e+02 4.17826233e+02 6.69596663e+01 2.09843889e+02 4.40143651e+02 9.78313455e+00 1.02178993e+01 1.02204003e+01
 4.31327160e+00 1.84328766e+02 1.52157458e+03 6.87097705e+03 5.28854599e+01 1.70107727e+02 3.86736511e+02 6.81720852e+01 2.14629871e+02 4.50466558e+02 1.04144391e+01 1.09315116e+01 1.09346396e+01
 4.65678839e+00 1.78425049e+02 1.48720239e+03 5.86739746e+03 5.36584587e+01 1.76500824e+02 3.64233307e+02 7.05438159e+01 2.23324970e+02 4.69059451e+02 1.07700412e+01 1.11807211e+01 1.11834868e+01
 5.02766348e+00 1.64275681e+02 1.44524963e+03 5.61565967e+03 5.32691078e+01 1.90270966e+02 3.92900116e+02 7.27692941e+01 2.31955752e+02 4.87603837e+02 1.08066994e+01 1.14654245e+01 1.14723364e+01
 5.42807575e+00 1.46530029e+02 1.46527075e+03 5.70277734e+03 5.48654099e+01 2.00541016e+02 4.14523102e+02 7.30660520e+01 2.34769418e+02 4.94008144e+02 1.12563171e+01 1.18776238e+01 1.18847240e+01
 5.86037757e+00 1.38032364e+02 1.41433118e+03 5.51506689e+03 5.51964607e+01 2.04675323e+02 4.23611755e+02 7.06262443e+01 2.29117395e+02 4.82649660e+02 1.04570840e+01 1.11440713e+01 1.11611617e+01
 6.32710870e+00 1.19846268e+02 1.27024963e+03 4.96491553e+03 5.30955391e+01 2.00496597e+02 4.15641418e+02 6.65868283e+01 2.18559995e+02 4.61030749e+02 9.96155145e+00 1.10085633e+01 1.10285386e+01
 6.83101114e+00 1.02792038e+02 1.15493250e+03 4.52946631e+03 4.95995293e+01 1.96959503e+02 4.09562012e+02 6.34535285e+01 2.11269176e+02 4.46383128e+02 9.22330714e+00 1.03071965e+01 1.03460637e+01
 7.37504529e+00 8.86201401e+01 1.04846814e+03 4.12736230e+03 5.16795006e+01 1.94396210e+02 4.05403992e+02 6.26303476e+01 2.12196708e+02 4.49175426e+02 9.19602219e+00 1.05830709e+01 1.06297012e+01
 7.96240730e+00 8.04864426e+01 9.76973633e+02 3.87464819e+03 4.78248482e+01 1.94418121e+02 4.07707672e+02 6.34680125e+01 2.20035497e+02 4.66781814e+02 9.21739028e+00 1.09034987e+01 1.09892429e+01
 8.59654790e+00 1.06078812e+02 8.68848633e+02 3.47536914e+03 4.79312248e+01 1.91843353e+02 4.07032745e+02 6.24322148e+01 2.24451009e+02 4.77433162e+02 9.20031892e+00 1.07728701e+01 1.08878782e+01
 9.28119261e+00 3.77641907e+02 1.54805342e+04 3.97599634e+03 4.56697006e+01 1.99515991e+02 4.22671875e+02 5.68078711e+01 2.17243403e+02 4.63621792e+02 8.17018508e+00 1.06895967e+01 1.08967451e+01
 1.00203637e+01 1.31399719e+02 8.28922852e+02 3.36187402e+03 4.87397842e+01 2.10657623e+02 4.48548798e+02 4.99791006e+01 2.12959983e+02 4.65120950e+02 7.28442795e+00 1.02275228e+01 1.05468311e+01
 1.08184036e+01 2.60009125e+02 7.49593994e+02 3.07059644e+03 4.89163246e+01 2.11092560e+02 4.52586884e+02 4.51910045e+01 2.15064925e+02 4.75028786e+02 7.45075137e+00 1.00593237e+01 1.06460145e+01
 1.16800010e+01 1.34970190e+03 6.40909607e+02 2.82262085e+03 4.05612526e+01 2.03867203e+02 4.45378418e+02 4.08413036e+01 2.16553796e+02 4.69260024e+02 7.33434783e+00 1.01170854e+01 1.09009152e+01
 1.26102175e+01 8.95493530e+02 5.51482178e+02 2.59911621e+03 3.38857193e+01 1.89409210e+02 4.41948883e+02 4.78204742e+01 2.08615489e+02 4.70870415e+02 6.59031176e+00 9.67780507e+00 1.05414018e+01
 1.36145182e+01 6.93615906e+02 1.50490100e+03 2.44464331e+03 3.59574203e+01 1.83763336e+02 4.53450104e+02 5.21734147e+01 2.03190973e+02 4.79251580e+02 6.12505623e+00 9.31469326e+00 1.03698314e+01
 1.46988031e+01 3.12197052e+02 1.10951770e+03 2.33719043e+03 3.51148338e+01 1.76871246e+02 4.69450928e+02 5.42081677e+01 2.07490439e+02 4.83602486e+02 6.14709850e+00 9.40000646e+00 1.07391894e+01
 1.58694426e+01 5.40501709e+02 4.23894501e+02 2.11088550e+03 3.83925972e+01 1.65543701e+02 4.63629547e+02 5.31424254e+01 1.98796389e+02 4.93585928e+02 5.96725378e+00 8.97495758e+00 1.04366027e+01
 1.71333138e+01 2.06343918e+02 5.84450073e+02 1.88632336e+03 3.20885391e+01 1.49545151e+02 4.55340942e+02 4.54546699e+01 1.94739935e+02 4.95939719e+02 5.80129821e+00 8.87025000e+00 1.02739048e+01
 1.84978421e+01 4.76176849e+02 5.21330139e+02 1.79050684e+03 2.99545593e+01 1.39567383e+02 4.63134186e+02 4.59773722e+01 1.91925081e+02 4.96631964e+02 5.67528092e+00 8.76433389e+00 1.01660820e+01
 1.99710439e+01 9.56780624e+01 4.41975952e+02 1.62670020e+03 3.20436401e+01 1.32964569e+02 4.66688721e+02 4.45576169e+01 1.80031644e+02 5.02295683e+02 5.32575997e+00 8.62836924e+00 9.80238534e+00
 2.15615741e+01 9.97144089e+01 5.84481995e+02 1.33952966e+03 2.88236885e+01 1.23392952e+02 4.27145142e+02 4.57589153e+01 1.73224433e+02 4.68539937e+02 5.29447717e+00 8.73555354e+00 9.50892601e+00
 2.32787771e+01 1.69381714e+02 1.64699927e+03 1.01506537e+03 3.07484226e+01 1.26480370e+02 3.62325287e+02 4.38815981e+01 1.55385603e+02 4.40244689e+02 5.01674663e+00 8.40811128e+00 9.51119223e+00
 2.51327412e+01 1.97357834e+02 7.40793335e+02 8.27340820e+02 2.80246773e+01 1.23018181e+02 3.34360748e+02 4.35845567e+01 1.52012409e+02 4.28912943e+02 5.05849530e+00 8.22542822e+00 9.30028366e+00


==> dg_hp_sphere.dat <==
p m1 m05 m025
1 0.6091266933900222	0.1798537449917821	  0.05914782689899008
2 0.1661866148459875	0.02080384006366864	  0.001984331155282756	
3 0.0464841596218771	0.00219762870707818   3.943628836233846e-05		 
4 0.01033774849048452	6.364125899733311e-05 3.113497198450146e-07
5 0.0009792757001059679	2.750979813062949e-06	
6 0.0001138527648315701




==> tcg_hp_sphere.dat <==
p m1 m05 m025
1 0.2143674253581762	0.1804985905340666	  0.08373945829724129	
2 0.1871095119881322	0.02421585262059462	  0.003004526619050046	
3 0.04360416427335122	0.001224382044994959  5.258504779163176e-05		 
4 0.005916170284827984	4.571157810093105e-05 5.330980399261172e-07	
5 0.0006219855892667039	2.517459687304304e-06	
6 3.996333503571653e-05

